Rethinking Privacy in Machine Learning Pipelines from an Information Flow Control Perspective

Modern machine learning systems use models trained on ever-growing corpora. Typically, metadata such as ownership, access control, or licensing information is ignored during training. Instead, to mitigate privacy risks, we rely on generic techniques such as dataset sanitization and differentially private model training, with inherent privacy/utility trade-offs that hurt model performance. Moreover, these techniques have limitations in scenarios where sensitive information is shared across multiple participants and fine-grained access control is required. By ignoring metadata, we therefore miss an opportunity to better address security, privacy, and confidentiality challenges. In this paper, we take an information flow control perspective to describe machine learning systems, which allows us to leverage metadata such as access control policies and define clear-cut privacy and confidentiality guarantees with interpretable information flows. Under this perspective, we contrast two different approaches to achieve user-level non-interference: 1) fine-tuning per-user models, and 2) retrieval augmented models that access user-specific datasets at inference time. We compare these two approaches to a trivially non-interfering zero-shot baseline using a public model and to a baseline that fine-tunes this model on the whole corpus. We evaluate trained models on two datasets of scientific articles and demonstrate that retrieval augmented architectures deliver the best utility, scalability, and flexibility while satisfying strict non-interference guarantees.

==> cleaner_config.yaml <==
{
}

==> result/plot_data.csv <==
percentile,gpt3,access to current,access to collection,access to other,access to random
0,5.069308823026238,3.8780140122057727,4.329400655660165,4.700125802222879,5.177272416918083
1,6.75450870232939,4.904700989618595,5.595020241704771,6.234214994294357,6.949130131317618
2,7.838676398291751,5.5781154692146036,6.422949618138109,7.180551114245046,8.086898143800278
3,8.850802144487503,6.284086283775205,7.290900186558251,8.142454068586348,9.054135659196406
4,9.7211074953375,6.771000059405724,7.892403742065281,8.838742777167889,9.974191578015656
5,10.588833765998665,7.258950239668192,8.505188876014834,9.547886891724167,10.905333152083822
6,11.764062663735368,8.033209297044825,9.200973061889192,10.349400488790929,12.121689548832004
7,13.117533510392079,8.939280390368305,10.556211603003218,11.865824255388057,13.486628708667482
8,14.850933772463426,9.778620970687248,11.540556815483518,13.180278182276709,15.3281502697452
9,20.03843141592346,12.590186550349273,14.72013345484674,17.090264356826918,20.84126449495801

